Understanding Fault Scenarios and Impacts through Fault Injection Experiments in Cielo

We present a set of fault injection experiments performed on the ACES (LANL/SNL) Cray XE supercomputer Cielo. We use this experimental campaign to improve the understanding of failure causes and propagation that we observed in the field failure data analysis of NCSA's Blue Waters. We use the data collected from the logs and from network performance counter data 1) to characterize the fault-error-failure sequence and recovery mechanisms in the Gemini network and in the Cray compute nodes, 2) to understand the impact of failures on the system and the user applications at different scale, and 3) to identify and recreate fault scenarios that induce unrecoverable failures, in order to create new tests for system and application design. The faults were injected through special input commands to bring down network links, directional connections, nodes, and blades. We present extensions that will be needed to apply our methodologies of injection and analysis to the Cray XC (Aries) systems.

==> Outline.txt <==
1. Intro
As move to exascale need to understand fault-to-failure scenarios and best places to instrument/inform/mitigate.
Difficult to do this in production because of intermittent failures, lacking control to investigate variations, etc.

In previous work (CUG 2016) we presented fault and recovery state diagrams based on the Gemini documentation and empirical evidence
from the logs of Blue Waters. We used the log information to populate our LogDiver tool with the appropriate log lines and sequences
of events in order to be able to automatically identify fault, recovery, and failures in the recoveries. In addition, we characterized
timelines of events that occurred in production on Blue Waters. This work was constrained however to only those naturally
occurring events and to characterizations that might be tied to the component count of Blue Waters.

Here we extend that work in several ways:
* We expand the scenarios we can investigate by using controlled fault injection experiments.
* We include system and application state data to assess the impact of the faults.
* We investigate the faults and effects on a different large-scale XE platform, Cielo.

Fault injection enables us to investigate controlled complex events that may be rare.
Note however that with larger systems the potential for multiple concurrent failures and wide spread impact increases.
Control of the experiments enables us to better extract out failure-related events and log
messages from the normal system events which include components down and error messages going on.

In support of this work, we have developed a tool for causing and investigating a variety of fault scenarios.
Features of this tool include: 1) facile interface for injection and recovery, including control of multiple concurrent
and sequential faults 2) underlying mechanisms for injection and recovery, 3) recording of timelines of event occurences
for later analysis 4) anything else?

Contributions of this work:
* Development of methodologies for investigating and assesssing faults and impacts through fault injection techniques
* Implementation of those methodologies in tools
* Investigation of concrete occurences (not a simulation) of complex fault scenarios and impacts in a large-scale system, including failures of recoveries
* Demonstration of these tool in characterizing complex fault scenarios and to develop recommendations for and gap analysis of notification and instrumentation
* Initial extensions to Aries (XC) systems.

Organization of this is as follows: XXX....


2. Motivation
As move to exascale need to understand fault-to-failure scenarios, best places to instrument/inform/mitigate.
(How much so this isnt all repetition?)


3. Background
* Gemini network (enough to understand the faults and the measureable quantities)
* Measureable quantities
* Gemini and node failure scenarios
* Gemini and node recovery scenarios -- we know these from the Gemini documentation and previous work. Include some high
  level description of the rerouting etc and log messages.

Note: Multiple concurrent and overlapping failure and recovery scenarios - these are not explict. Want to assess severity,
  timescales, recoverability, etc.


4. Fault Injection
4.1 Targetted Scenarios (include the fault and the automated detection and recovery mechanisms. Note that details of the automated process are described above))
* node
* link
* connection
* multiple concurrent
* multiple overlapping (failing during failures)
* manual recoveries (e.g., warm swap)

4.2 Tool
* Description
* What induces what faults (e.g., voltage faults inducing XXX component fault) (to the extent that Larry will let us expose).


5. Analysis Methodology
5.1 Log Diver
5.1.1 What it does (note that we already had patterns and sequences determined for Gemini based on previous work. This was also described in previous work -- what are the extensions?)
5.1.2 Clustering (and why is this important)

5.2 LDMS
5.2.1 Description, including loss of data
5.2.2 Job Impact assessment (based on gaps in communication, not run time (wont have time to do this?)).

5.3 Baler -- might want this becuase we use it for the figs
5.3.1 Description

6. Results
NOTE: don't think we need to lay out all the ones we did. Say we had a mix that was non-exhaustive.
* node
* link
* connection
* multiple concurrent
* multiple overlapping (failing during recovery)
* manual recoveries (e.g., warm	swap)
Include Timescales, recovery, severity/impact

7. Resilience Applications of this work
Given what we know of the potential scenarios and timescales, which should we target and how?
* node brings a job down
* single link is recoverable and does not bring the job down. 30 sec
* multiple link (which can be a connection) can interrupt for longer times and eventually potentially be nonrecoverable
** escalate the serverity of the notification/handling when there are multiple concurrent
** detect the error messages. note that some error messages taken alone are insufficient.
** detect the communication stoppage

8. Extension to Aries?
* Put baler here? Tool for investigating unknown scenarios. (Aries also has known scenarios, but other architectures do not. what are the patterns etc)
* What other scenarios can be induced? variants of the injections will also work on Aries.
* Aries vs gemini?
** compare meta patterns. How many cases do we have?
** are there different recoveries available because of the different routing etc?

9. Related Work

10. Conclusion (and Future Work)


